Finding Diverse Strings and Longest Common Subsequences in a Graph

In this paper, we study for the first time the Diverse Longest Common Subsequences (LCSs) problem under Hamming distance. Given a set of a constant number of input strings, the problem asks to decide if there exists some subset $\mathcal X$ of $K$ longest common subsequences whose diversity is no less than a specified threshold $\Delta$, where we consider two types of diversities of a set $\mathcal X$ of strings of equal length: the Sum diversity and the Min diversity defined as the sum and the minimum of the pairwise Hamming distance between any two strings in $\mathcal X$, respectively. We analyze the computational complexity of the respective problems with Sum- and Min-diversity measures, called the Max-Sum and Max-Min Diverse LCSs, respectively, considering both approximation algorithms and parameterized complexity. Our results are summarized as follows. When $K$ is bounded, both problems are polynomial time solvable. In contrast, when $K$ is unbounded, both problems become NP-hard, while Max-Sum Diverse LCSs problem admits a PTAS. Furthermore, we analyze the parameterized complexity of both problems with combinations of parameters $K$ and $r$, where $r$ is the length of the candidate strings to be selected. Importantly, all positive results above are proven in a more general setting, where an input is an edge-labeled directed acyclic graph (DAG) that succinctly represents a set of strings of the same length. Negative results are proven in the setting where an input is explicitly given as a set of strings. The latter results are equipped with an encoding such a set as the longest common subsequences of a specific input string set.

==> arxivmeta.txt <==
In this paper, we study for the first time the \textit{Diverse Longest Common Subsequences} (LCSs) problem under Hamming distance. Given a set of a constant number of input strings, the problem asks to decide if there exists some subset $\mathcal X$ of $K$ longest common subsequences whose \textit{diversity} is no less than a specified threshold $\Delta$, where we consider two types of diversities of a set $\mathcal X$ of strings of equal length: the \textit{Sum diversity} and the \textit{Min diversity} defined as the sum and the minimum of the pairwise Hamming distance between any two strings in $\mathcal X$, respectively. We analyze the computational complexity of the respective problems with Sum- and Min-diversity measures, called the \textit{Max-Sum} and \textit{Max-Min Diverse LCSs}, respectively, considering both approximation algorithms and parameterized complexity. Our results are summarized as follows. When $K$ is bounded, both problems are polynomial time solvable. In contrast, when $K$ is unbounded, both problems become NP-hard, while Max-Sum Diverse LCSs problem admits a PTAS. Furthermore, we analyze the parameterized complexity of both problems with combinations of parameters $K$ and $r$, where $r$ is the length of the candidate strings to be selected. Importantly, all \textit{positive results} above are proven in a more general setting, where an input is an edge-labeled directed acyclic graph (DAG) that succinctly represents a set of strings of the same length. \textit{Negative results} are proven in the setting where an input is explicitly given as a set of strings. The latter results are equipped with an encoding such a set as the longest common subsequences of a specific input string set.


==> bibhistory.txt <==
%% Max-Min
shier1977min %% p-center problem = dual of (p+1)-max-min diversity problem
erkut1990discrete %Max-Min:general:NPhard
erkut1990discrete %Max-Min:triangle:NPhard
wang1988study %Max-Min 1d:poly
wang1988study %Max-Min 2d:NPhard

%% Max-Sum
hansen1988dispersing %Max-Sum:general:NPhard
hansen1988dispersing %Max-Sum:triangle:NPhard:
ravi1994heuristic %Max-Min 1d:poly
ravi1994heuristic %Max-Min 2d:Open (in ravi1994heuristic)
birnbaum2009improved
cevallos2019improvde

shier1977min
kuby1987programming
ravi1994heuristic
chandra2001approximation
birnbaum2009improved
cevallos2019improved


==> cameralipics.txt <==
## 240425 submission of camera ready via Dsub

### biblio 

Finding Diverse Strings and Longest Common Subsequences in a Graph
Yuto Shida, Giulia Punzi, Yasuaki Kobayashi, Takeaki Uno, and Hiroki Arimura

Yuto Shida, Giulia Punzi, Yasuaki Kobayashi, Takeaki Uno, and Hiroki Arimura, ;
35th Annual Symposium on Combinatorial Pattern Matching (CPM 2024). Editors: Shunsuke Inenaga and Simon J. Puglisi; Article No. 21; pp. 21:0–21:17
Leibniz International Proceedings in Informatics
Schloss Dagstuhl – Leibniz-Zentrum für Informatik, Dagstuhl Publishing, Germany

### done on 240425

1. How to Prepare Your Article in the LIPIcs-Style 
2. Submit Your Article (please submit by 2024-04-23)

----
### note yet

3. Typesetting In Progress
* The editors and Dagstuhl Publishing are preparing the submitted LaTeX files for publication.

4. Preview and Author Approval (expected: 2024-06-05 - 2024-06-12)
* Preview the final version of your paper and approve it (or request for minor changes, if necessary).

5. Official Publication of Your Article in LIPIcs, Volume 296, CPM 2024 (expected: 2024-06-24)

Dagstuhl publishing will set up a webportal for LIPIcs, Volume 296, CPM 2024.

### 


Yuto Shida, Giulia Punzi, Yasuaki Kobayashi, Takeaki Uno, and Hiroki Arimura

N14 W9, Kita-ku, Sapporo 060-0814, Hokkaido, Japan
Faculty of Information Science and Technology, Hokkaido University
arim@ist.hokudai.ac.jp


Yuto Shida
Giulia Punzi, punzi@nii.ac.jp
Yasuaki Kobayashi, koba@ist.hokudai.ac.jp
Takeaki Uno, uno@nii.ac.jp
Hiroki Arimura, arim@ist.hokudai.ac.jp



==> submit.txt <==
%% submit.txt

title: Finding Diverse Strings and Longest Common Subsequences in a Graph

authors:
\author{Yuto Shida}{Hokkaido University, Japan}{}{}{}
\author{Yasuaki Kobayashi}{Hokkaido University, Japan}{koba@ist.hokudai.ac.jp}{0000-0003-3244-6915}{}
\author{Giulia Punzi}{National Institute of Informatics, Japan}{punzi@nii.ac.jp}{0000-0001-8738-1595}{}
\author{Takeaki Uno}{National Institute of Informatics, Japan}{uno@nii.ac.jp}{0000-0001-7274-279X}{}
\author{Hiroki Arimura}{Hokkaido University, Japan}{arim@ist.hokudai.ac.jp}{0000-0002-2701-0271}{}

Yuto Shida <maroktoo12@gmail.com>
X Yuto Shida <shida.yuto.d4@elms.hokudai.ac.jp>
Punzi Giulia <punzi@nii.ac.jp>,
Yasuaki Kobayashi <koba@ist.hokudai.ac.jp>
Takeaki Uno <uno@nii.jp>,
Hiroki Arimura <arim@ist.hokudai.ac.jp>

Hokkaido University
National Institute of Informatics

%%%% abstract
In this paper, we study for the first time the diverse longest common subsequence (LCS) problem under Hamming distance. Given a set of a constant number of input strings, the problem asks to decide if there exists some subset of $K$ longest common subsequences whose diversity is no less than a specified threshold $\Delta$. We analyze the computational complexities of this problem with Max-Min and Max-Sum diversity measures under Hamming distance, considering both approximation algorithms and parameterized complexity. Our results are summarized as follows. When $K$ is bounded, both problems are polynomial time solvable. In contrast, when $K$ is unbounded, both problems become NP-hard, while Max-Sum Diverse LCS problem admits a PTAS. Furthermore, we analyze the parameterized complexities of both problems with various combinations of parameters $K$, $r$, and $\Delta$, where $r$ is the length of the candidate strings to be selected. Importantly, all positive results above are proven in more general setting, where an input is an edge-labeled directed acyclic graph (DAG) that succinctly represents a set of strings of the same length. Negative results are proven in the setting where an input is an explicitly given set of strings. The latter results are equipped with an encoding such a set as the longest common subsequences of a specific input string set. 
%%%%

%%% \keywords
Sequence analysis
longest common subsequence
Hamming distance
dispersion problem 
approximation algorithms
parameterized complexity

%% 

